Scheduling for On-Board Federated Learning with Satellite Clusters

Mega-constellations of small satellites have evolved into a source of massive amount of valuable data. To manage this data efficiently, on-board federated learning (FL) enables satellites to train a machine learning (ML) model collaboratively without having to share the raw data. This paper introduces a scheme for scheduling on-board FL for constellations connected with intra-orbit inter-satellite links. The proposed scheme utilizes the predictable visibility pattern between satellites and ground station (GS), both at the individual satellite level and cumulatively within the entire orbit, to mitigate intermittent connectivity and best use of available time. To this end, two distinct schedulers are employed: one for coordinating the FL procedures among orbits, and the other for controlling those within each orbit. These two schedulers cooperatively determine the appropriate time to perform global updates in GS and then allocate suitable duration to satellites within each orbit for local training, proportional to usable time until next global update. This scheme leads to improved test accuracy within a shorter time.

==> bftfpppwwtgvxvhwtmvvkhyfdwhqtbdg/images/Acc_train_time_schedule.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[
yminorgrids = true, 
legend entries = { \small{with proposed scheduling}, \small{without scheduling\text{,} $I=2$}, \small{without scheduling\text{,} $I=8$},\small{without scheduling\text{,} $I=10$},},
xlabel={\small{Time [h]}},
xlabel style={text width=0.8cm}, 
xlabel={\centering{\small{Time~[hour]}}},
ylabel={Test Accuracy},
grid=major,
grid=minor,
xmin = -0.05,
xmax = 130,
ymin = 0,
ymax = 0.7,
grid = major,
width=1*\axisdefaultwidth,
height=1*\axisdefaultheight,
legend cell align=left,
legend pos=south east,
]

\addplot[color=red,line width=1.1pt] table [x=Timing_with_schedule, y=Acc_with_schedule, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=blue,line width=1.1pt] table [x=Timing_without_schedule_1, y=Acc_without_schedule_1, col sep=comma] {images/Schedule_training_epoch.csv};

%\addplot[color=green,line width=1.1pt] table [x=Timing_without_schedule_5, y=Acc_without_schedule_5, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=black,line width=1.1pt] table [x=Timing_without_schedule_8, y=Acc_without_schedule_8, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=orange,line width=1.1pt] table [x=Timing_without_schedule_10, y=Acc_without_schedule_10, col sep=comma] {images/Schedule_training_epoch.csv};


\end{axis}
\end{tikzpicture}




==> bftfpppwwtgvxvhwtmvvkhyfdwhqtbdg/images/FedISL_FedNonISL_MNIST_NonIID2.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[
yminorgrids = true, 
%legend entries = {FedISL\text{,} PS(LEO), FedNonISL\text{,} PS(LEO), FedISL\text{,} PS(Bremen), FedNonISL\text{,} PS(Bremen), %},
%xlabel={\small{Time [h]}},
xlabel style={text width=0.8cm}, 
xlabel={\centering{\small{Time~[h] \\ {a)~\small{MNIST~dataset}}}}},
ylabel={Test Accuracy},
grid=major,
grid=minor,
xmin = -0.05,
xmax = 15,
ymin = 0,
ymax = 0.93,
grid = major,
width=1*\axisdefaultwidth,
height=1*\axisdefaultheight,
legend cell align=left,
%legend style={at={(1, -0.5)},anchor=left},
%legend style={at={(1.02,0.5)},anchor=west},
%legend cell align={left},
%legend pos=outer north east,
%legend pos=south east,
%legend cell align=left,
%legend style={font=\small}
]

%    \begin{axis}[%
%      legend columns = 3,
%      transpose legend,
%    ]
%https://tex.stackexchange.com/questions/518937/pgfplots-transposed-legend-with-empty-legend-entries

\addplot[color=blue,line width=1.1pt] table [x=Time_FedISL_Sync_MEO, y=Acc_FedISL_Sync_MEO, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=blue,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_MEO, y=Acc_FedNonISL_Sync_MEO, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!40!green,line width=1.1pt] table [x=Time_FedISL_Sync_Bremen, y=Acc_FedISL_Sync_Bremen, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!40!green,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_Bremen, y=Acc_FedNonISL_Sync_Bremen, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!20!red,line width=1.3pt] table [x=Time_FedISL_Sync_Bremen_walker_star, y=Acc_FedISL_Sync_Bremen_walker_star, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID_walker_star.csv};

\addplot[color=black!20!red,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_Bremen_walker_star, y=Acc_FedNonISL_Sync_Bremen_walker_star, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID_walker_star.csv};



\end{axis}
\end{tikzpicture}




==> bftfpppwwtgvxvhwtmvvkhyfdwhqtbdg/images/Schedule_training_epoch.csv <==
,Acc_without_schedule_1,Timing_without_schedule_1,Acc_with_schedule,Timing_with_schedule,Acc_without_schedule_5,Timing_without_schedule_5,Acc_without_schedule_8,Timing_without_schedule_8,Acc_without_schedule_10,Timing_without_schedule_10
0,0.1055,0.0,0.1056,0.0,0.1055,0.0,0.1055,0.0,0.1055,0.0
1,0.1055,12.241941160670182,0.1056,8.52425524107689,0.1055,12.524255241076888,0.1055,16.963330048856704,0.1055,17.52425524107689
2,0.2365,12.241951160670181,0.23,8.52426524107689,0.2616,12.524265241076888,0.2773,16.963340048856704,0.2888,17.52426524107689
3,0.2365,23.68342190414181,0.23,17.963421905393773,0.2616,26.68342190414181,0.2773,34.40981079688482,0.2888,36.40981079688482
4,0.2625,23.68343190414181,0.3432,17.963431905393772,0.344,26.68343190414181,0.3704,34.40982079688482,0.3988,36.40982079688482
5,0.2625,33.339255241076884,0.3432,27.409810796884823,0.344,41.05703301789165,0.3704,50.22277449457828,0.3988,55.4973107930307
6,0.3381,33.33926524107689,0.4022,27.409820796884823,0.4121,41.05704301789165,0.4564,50.222784494578285,0.485,55.4973207930307
7,0.3381,45.49721893716134,0.4022,37.05703301789165,0.4121,55.22286635244038,0.4564,67.87203301789165,0.485,74.59092190539377
8,0.3825,45.497228937161346,0.4486,37.05704301789165,0.4627,55.22287635244038,0.5112,67.87204301789166,0.5341,74.59093190539377
9,0.3825,57.154533018854664,0.4486,46.4973107930307,0.4627,69.59092190539377,0.5112,83.68749671622574,0.5341,93.68758857344721
10,0.4057,57.15454301885467,0.5044,46.4973207930307,0.5001,69.59093190539377,0.5482,83.68750671622574,0.5736,93.68759857344722
11,0.4057,69.31166338160578,0.5044,56.154533018854664,0.5001,83.96981079663246,0.5482,101.1259219041418,0.5736,112.58647746329912
12,0.4395,69.31167338160579,0.5148,56.15454301885467,0.5223,83.96982079663246,0.5738,101.12593190414181,0.5929,112.58648746329912
13,0.4395,80.96981079663246,0.5148,65.59092190539377,0.5223,98.1259219041418,0.5738,116.94166338160579,0.5929,131.66342190799597
14,0.4498,80.96982079663246,0.5503,65.59093190539377,0.5495,98.12593190414181,0.5997,116.9416733816058,0.6161,131.66343190799597
15,0.4498,93.12583004827246,0.5503,75.03592190799594,0.5495,112.50231079566944,0.5997,134.39453301885467,0.6161,131.66344190799597
16,0.4587,93.12584004827247,0.565,75.03593190799594,0.5674,112.50232079566945,0.6153,134.39454301885468,,
17,0.4587,104.58647746329912,0.565,84.68758857344721,0.5674,126.66342190799597,0.6153,134.39455301885468,,
18,0.4838,104.58648746329912,0.5765,84.68759857344722,0.5859,126.66343190799597,,,,
19,0.4838,114.22147746094934,0.5765,94.1259219041418,0.5859,141.0359219053938,,,,
20,0.4921,114.22148746094935,0.5915,94.12593190414181,0.5923,141.0359319053938,,,,
21,0.4921,126.39444116114201,0.5915,103.58647746329912,0.5923,141.0359419053938,,,,
22,0.5076,126.39445116114202,0.595,103.58648746329912,,,,,,
23,0.5076,138.0359219053938,0.595,113.22147746094934,,,,,,
24,0.5207,138.0359319053938,0.615,113.22148746094935,,,,,,
25,0.5207,138.0359419053938,0.615,122.66342190799597,,,,,,
26,,,0.625,122.66343190799597,,,,,,
27,,,0.625,132.317866351225,,,,,,
28,,,0.6275,132.317876351225,,,,,,
29,,,0.6275,141.75536634858625,,,,,,
30,,,0.6395,141.75537634858625,,,,,,
31,,,0.6395,141.75538634858626,,,,,,


==> bftfpppwwtgvxvhwtmvvkhyfdwhqtbdg/images/scheduler_framework.tikz <==
\begin{tikzpicture}

\draw (0,0) rectangle (0.5,0.5);

\end{tikzpicture}

==> bftfpppwwtgvxvhwtmvvkhyfdwhqtbdg/images/statistic_visiting_numbers.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[


\draw (1,0) -- (0,0) -- (0,1);

\end{axis}
\end{tikzpicture}




==> bftfpppwwtgvxvhwtmvvkhyfdwhqtbdg/images/system_model.tikz <==
\documentclass{standalone}
\usepackage[dvipsnames,svgnames,usenames]{xcolor}
\usepackage{tikz}
\usepackage{pgfplots}
\usepackage{bm}

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\usepackage{fontawesome5}

\usetikzlibrary{spy}
\usetikzlibrary{arrows.meta}
\pgfdeclarelayer{background}
\pgfsetlayers{background,main}


\usepackage{physics}    %for derivation
\usepackage{xspace}
\usepackage{todonotes}
\usetikzlibrary{trees}
\usepackage{tikz}
\usetikzlibrary{backgrounds}

\usepackage{pgfplots}
\usepgflibrary{plotmarks} 
\usepgfplotslibrary{colorbrewer}
\usepgfplotslibrary{external}
\usetikzlibrary{decorations.text}
\usepackage{etoolbox}
\usepackage{varwidth}
\usepackage{tikz-3dplot}

\usepackage{subfig}

%\usepackage{pgfplots}
%\begin{document}
%\title{On-Board Communication Efficient Federated Learning for Dense LEO Constellations}
%\author{Nasrin Razmi, Bho Matthiesen, Armin Dekorsy, and Petar Popovski}




%\markboth{Journal of \LaTeX\ Class Files,~Vol.~18, No.~9, September~2020}%
%{How to Use the IEEEtran \LaTeX \ Templates}



%\usepackage[english]{babel} fucks up captions!
\usepackage{shellesc}

\usepackage{etex}


\usepackage{relsize}

\usepackage{array}
\usepackage{booktabs,tabularx}
\usepackage{multirow}


\usepackage[T1]{fontenc}
\usepackage{textcomp}
\usepackage[utf8]{inputenc}
\usepackage[final]{microtype}
\usepackage{icomma}
\usepackage{xspace}


\usepackage{mathtools} 
\usepackage{dsfont}
\usepackage{mathrsfs}
\usepackage{accents}
\usepackage{empheq}
\usepackage{nccmath}
\usepackage{balance}

\usepackage{color}
\usepackage{calc}
\usepackage{tikz}
\usepackage{pgfplots,pgfplotstable}

\usepackage{pdftexcmds}
\makeatletter
\newcommand{\strequal}[2]{\pdf@strcmp{#1}{#2}==0}
\makeatother

%\pgfplotsset{
%        table/search path={..},
%    }

\usepackage[capitalize]{cleveref}
\usepackage{refcount}
%\usepackage{subcaption}

\usepackage[inline]{enumitem}
\usepackage{algorithm}
\usepackage{algpseudocode}


% new float style to add vspace before algorithm (fix top margin)
% https://tex.stackexchange.com/a/327290
\makeatletter
\newcommand\fs@spaceruled{\def\@fs@cfont{\bfseries}\let\@fs@capt\floatc@ruled
  \def\@fs@pre{\vspace{.05in}\hrule height.8pt depth0pt \kern2pt}%
  \def\@fs@post{\kern2pt\hrule\relax}%
  \def\@fs@mid{\kern2pt\hrule\kern2pt}%
  \let\@fs@iftopcapt\iftrue}
\makeatother

\usepackage{glossaries}
\usepackage{ifthen}
\usepackage[noadjust]{cite}
\usepackage{multibib}

%\usepackage{subcaption}

%\usepackage[notref,notcite]{showkeys}
\usepackage{comment}
\usepackage{todonotes}
\let\legacytodo\todo
\newcommand{\ruggedtodo}[2][]{\tikzexternaldisable\legacytodo[#1]{#2}\tikzexternalenable}
\renewcommand{\todo}[1]{\ruggedtodo[inline]{#1}}


%\usepackage[final,bookmarksnumbered=true,pdfborder={0 0 0}]{hyperref}

\bibliographystyle{IEEEtran}

\glsenableentrycount
\makeglossaries

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\pgfsetlayers{background,main}

\usetikzlibrary{external}
%\tikzexternalize[prefix=figcache/paper-]
%\tikzexternalize[prefix=figcache/paper-,mode=list and make]

%\pgfkeys{/pgfplots/.cd,
%	hk/.style={blue,mark=*},
%	snd/.style={red,mark=square*},
%	ian/.style={brown!60!black,mark=triangle*},
%}
\begin{document}


\tikzset{circles/.style={mark=*, fill=white, mark size=6pt}}
\tdplotsetmaincoords{70}{165}
\definecolor{beaublue}{rgb}{0.74, 0.83, 0.9}
\definecolor{lightblue}{rgb}{0.68, 0.85, 0.9}
	\definecolor{lightcornflowerblue}{rgb}{0.6, 0.81, 0.93}
 \definecolor{paleaqua}{rgb}{0.74, 0.83, 0.9}
%http://latexcolor.com/
\begin{tikzpicture}[tdplot_main_coords, scale = 5]
  \pgfmathsetmacro{\O}{45} % right ascension of 
  \pgfmathsetmacro{\i}{50} % inclination [deg]
  \pgfmathsetmacro{\rsmall}{0.7} % radius Earth
 \pgfmathsetmacro{\r}{0.8} % radius Earth
\pgfmathsetmacro{\s}{\r+3} 
\pgfmathsetmacro{\numCircles}{5} 
\pgfmathsetmacro{\radiussat}{3pt}
\pgfmathsetmacro{\distanglesat}{35}

\filldraw[fill=paleaqua, draw =black, line width=0.15mm] (0,0,0) circle (0.7 cm);
\coordinate (P1) at (180:\rsmall+0.02);%
%\filldraw[red] (P1) circle (3pt);
\coordinate (P2) at (340:\rsmall);
%\filldraw[red] (P2) circle (3pt);

\draw[black, line width=0.45mm] (P1) -- (P2) node [xshift=3.5cm, yshift=-0.15cm]  {\small{Equator}};




\def\thetaStart{-127}
\def\thetaEnd{103}
\tdplotsetrotatedcoords{0}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{37}
\def\thetaEnd{267}
\tdplotsetrotatedcoords{150}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}



\def\thetaStart{35}
\def\thetaEnd{275}
\tdplotsetrotatedcoords{20}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
\coordinate (P3) at (113:4.3);
%\filldraw[red] (P3) circle (3pt);

\coordinate (P4) at (113:4.7);
%\filldraw[red] (P4) circle (3pt);

\draw[black, line width=0.65mm] (P3) -- (P4) node [xshift=3.5cm, yshift=-0.1cm]  {};



\coordinate (P5) at (-67:4.3);
%\filldraw[red] (P5) circle (3pt);

\coordinate (P6) at (-67:4.7);
%\filldraw[red] (P6) circle (3pt);

\draw[black, line width=0.65mm] (P5) -- (P6) node [xshift=3.5cm, yshift=-0.1cm]  {};

   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, line width=0.35mm] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-135}
\def\thetaEnd{104}
\tdplotsetrotatedcoords{130}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-194}
\def\thetaEnd{74}
\tdplotsetrotatedcoords{255}{\i+25}{60}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,6}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      } 
   \end{scope}



\end{tikzpicture}
\end{document}

==> globecom2/images/Acc_train_time_schedule.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[
yminorgrids = true, 
legend entries = { \small{with proposed scheduling}, \small{without scheduling\text{,} $I=2$}, \small{without scheduling\text{,} $I=8$},\small{without scheduling\text{,} $I=10$},},
xlabel={\small{Time [h]}},
xlabel style={text width=0.8cm}, 
xlabel={\centering{\small{Time~[hour]}}},
ylabel={Test Accuracy},
grid=major,
grid=minor,
xmin = -0.05,
xmax = 130,
ymin = 0,
ymax = 0.7,
grid = major,
width=1*\axisdefaultwidth,
height=1*\axisdefaultheight,
legend cell align=left,
legend pos=south east,
]

\addplot[color=red,line width=1.1pt] table [x=Timing_with_schedule, y=Acc_with_schedule, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=blue,line width=1.1pt] table [x=Timing_without_schedule_1, y=Acc_without_schedule_1, col sep=comma] {images/Schedule_training_epoch.csv};

%\addplot[color=green,line width=1.1pt] table [x=Timing_without_schedule_5, y=Acc_without_schedule_5, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=black,line width=1.1pt] table [x=Timing_without_schedule_8, y=Acc_without_schedule_8, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=orange,line width=1.1pt] table [x=Timing_without_schedule_10, y=Acc_without_schedule_10, col sep=comma] {images/Schedule_training_epoch.csv};


\end{axis}
\end{tikzpicture}




==> globecom2/images/FedISL_FedNonISL_MNIST_NonIID2.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[
yminorgrids = true, 
%legend entries = {FedISL\text{,} PS(LEO), FedNonISL\text{,} PS(LEO), FedISL\text{,} PS(Bremen), FedNonISL\text{,} PS(Bremen), %},
%xlabel={\small{Time [h]}},
xlabel style={text width=0.8cm}, 
xlabel={\centering{\small{Time~[h] \\ {a)~\small{MNIST~dataset}}}}},
ylabel={Test Accuracy},
grid=major,
grid=minor,
xmin = -0.05,
xmax = 15,
ymin = 0,
ymax = 0.93,
grid = major,
width=1*\axisdefaultwidth,
height=1*\axisdefaultheight,
legend cell align=left,
%legend style={at={(1, -0.5)},anchor=left},
%legend style={at={(1.02,0.5)},anchor=west},
%legend cell align={left},
%legend pos=outer north east,
%legend pos=south east,
%legend cell align=left,
%legend style={font=\small}
]

%    \begin{axis}[%
%      legend columns = 3,
%      transpose legend,
%    ]
%https://tex.stackexchange.com/questions/518937/pgfplots-transposed-legend-with-empty-legend-entries

\addplot[color=blue,line width=1.1pt] table [x=Time_FedISL_Sync_MEO, y=Acc_FedISL_Sync_MEO, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=blue,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_MEO, y=Acc_FedNonISL_Sync_MEO, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!40!green,line width=1.1pt] table [x=Time_FedISL_Sync_Bremen, y=Acc_FedISL_Sync_Bremen, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!40!green,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_Bremen, y=Acc_FedNonISL_Sync_Bremen, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!20!red,line width=1.3pt] table [x=Time_FedISL_Sync_Bremen_walker_star, y=Acc_FedISL_Sync_Bremen_walker_star, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID_walker_star.csv};

\addplot[color=black!20!red,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_Bremen_walker_star, y=Acc_FedNonISL_Sync_Bremen_walker_star, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID_walker_star.csv};



\end{axis}
\end{tikzpicture}




==> globecom2/images/Schedule_training_epoch.csv <==
,Acc_without_schedule_1,Timing_without_schedule_1,Acc_with_schedule,Timing_with_schedule,Acc_without_schedule_5,Timing_without_schedule_5,Acc_without_schedule_8,Timing_without_schedule_8,Acc_without_schedule_10,Timing_without_schedule_10
0,0.1055,0.0,0.1056,0.0,0.1055,0.0,0.1055,0.0,0.1055,0.0
1,0.1055,12.241941160670182,0.1056,8.52425524107689,0.1055,12.524255241076888,0.1055,16.963330048856704,0.1055,17.52425524107689
2,0.2365,12.241951160670181,0.23,8.52426524107689,0.2616,12.524265241076888,0.2773,16.963340048856704,0.2888,17.52426524107689
3,0.2365,23.68342190414181,0.23,17.963421905393773,0.2616,26.68342190414181,0.2773,34.40981079688482,0.2888,36.40981079688482
4,0.2625,23.68343190414181,0.3432,17.963431905393772,0.344,26.68343190414181,0.3704,34.40982079688482,0.3988,36.40982079688482
5,0.2625,33.339255241076884,0.3432,27.409810796884823,0.344,41.05703301789165,0.3704,50.22277449457828,0.3988,55.4973107930307
6,0.3381,33.33926524107689,0.4022,27.409820796884823,0.4121,41.05704301789165,0.4564,50.222784494578285,0.485,55.4973207930307
7,0.3381,45.49721893716134,0.4022,37.05703301789165,0.4121,55.22286635244038,0.4564,67.87203301789165,0.485,74.59092190539377
8,0.3825,45.497228937161346,0.4486,37.05704301789165,0.4627,55.22287635244038,0.5112,67.87204301789166,0.5341,74.59093190539377
9,0.3825,57.154533018854664,0.4486,46.4973107930307,0.4627,69.59092190539377,0.5112,83.68749671622574,0.5341,93.68758857344721
10,0.4057,57.15454301885467,0.5044,46.4973207930307,0.5001,69.59093190539377,0.5482,83.68750671622574,0.5736,93.68759857344722
11,0.4057,69.31166338160578,0.5044,56.154533018854664,0.5001,83.96981079663246,0.5482,101.1259219041418,0.5736,112.58647746329912
12,0.4395,69.31167338160579,0.5148,56.15454301885467,0.5223,83.96982079663246,0.5738,101.12593190414181,0.5929,112.58648746329912
13,0.4395,80.96981079663246,0.5148,65.59092190539377,0.5223,98.1259219041418,0.5738,116.94166338160579,0.5929,131.66342190799597
14,0.4498,80.96982079663246,0.5503,65.59093190539377,0.5495,98.12593190414181,0.5997,116.9416733816058,0.6161,131.66343190799597
15,0.4498,93.12583004827246,0.5503,75.03592190799594,0.5495,112.50231079566944,0.5997,134.39453301885467,0.6161,131.66344190799597
16,0.4587,93.12584004827247,0.565,75.03593190799594,0.5674,112.50232079566945,0.6153,134.39454301885468,,
17,0.4587,104.58647746329912,0.565,84.68758857344721,0.5674,126.66342190799597,0.6153,134.39455301885468,,
18,0.4838,104.58648746329912,0.5765,84.68759857344722,0.5859,126.66343190799597,,,,
19,0.4838,114.22147746094934,0.5765,94.1259219041418,0.5859,141.0359219053938,,,,
20,0.4921,114.22148746094935,0.5915,94.12593190414181,0.5923,141.0359319053938,,,,
21,0.4921,126.39444116114201,0.5915,103.58647746329912,0.5923,141.0359419053938,,,,
22,0.5076,126.39445116114202,0.595,103.58648746329912,,,,,,
23,0.5076,138.0359219053938,0.595,113.22147746094934,,,,,,
24,0.5207,138.0359319053938,0.615,113.22148746094935,,,,,,
25,0.5207,138.0359419053938,0.615,122.66342190799597,,,,,,
26,,,0.625,122.66343190799597,,,,,,
27,,,0.625,132.317866351225,,,,,,
28,,,0.6275,132.317876351225,,,,,,
29,,,0.6275,141.75536634858625,,,,,,
30,,,0.6395,141.75537634858625,,,,,,
31,,,0.6395,141.75538634858626,,,,,,


==> globecom2/images/scheduler_framework.tikz <==
\begin{tikzpicture}

\draw (0,0) rectangle (0.5,0.5);

\end{tikzpicture}

==> globecom2/images/statistic_visiting_numbers.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[


\draw (1,0) -- (0,0) -- (0,1);

\end{axis}
\end{tikzpicture}




==> globecom2/images/system_model.tikz <==
\documentclass{standalone}
\usepackage[dvipsnames,svgnames,usenames]{xcolor}
\usepackage{tikz}
\usepackage{pgfplots}
\usepackage{bm}

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\usepackage{fontawesome5}

\usetikzlibrary{spy}
\usetikzlibrary{arrows.meta}
\pgfdeclarelayer{background}
\pgfsetlayers{background,main}


\usepackage{physics}    %for derivation
\usepackage{xspace}
\usepackage{todonotes}
\usetikzlibrary{trees}
\usepackage{tikz}
\usetikzlibrary{backgrounds}

\usepackage{pgfplots}
\usepgflibrary{plotmarks} 
\usepgfplotslibrary{colorbrewer}
\usepgfplotslibrary{external}
\usetikzlibrary{decorations.text}
\usepackage{etoolbox}
\usepackage{varwidth}
\usepackage{tikz-3dplot}

\usepackage{subfig}

%\usepackage{pgfplots}
%\begin{document}
%\title{On-Board Communication Efficient Federated Learning for Dense LEO Constellations}
%\author{Nasrin Razmi, Bho Matthiesen, Armin Dekorsy, and Petar Popovski}




%\markboth{Journal of \LaTeX\ Class Files,~Vol.~18, No.~9, September~2020}%
%{How to Use the IEEEtran \LaTeX \ Templates}



%\usepackage[english]{babel} fucks up captions!
\usepackage{shellesc}

\usepackage{etex}


\usepackage{relsize}

\usepackage{array}
\usepackage{booktabs,tabularx}
\usepackage{multirow}


\usepackage[T1]{fontenc}
\usepackage{textcomp}
\usepackage[utf8]{inputenc}
\usepackage[final]{microtype}
\usepackage{icomma}
\usepackage{xspace}


\usepackage{mathtools} 
\usepackage{dsfont}
\usepackage{mathrsfs}
\usepackage{accents}
\usepackage{empheq}
\usepackage{nccmath}
\usepackage{balance}

\usepackage{color}
\usepackage{calc}
\usepackage{tikz}
\usepackage{pgfplots,pgfplotstable}

\usepackage{pdftexcmds}
\makeatletter
\newcommand{\strequal}[2]{\pdf@strcmp{#1}{#2}==0}
\makeatother

%\pgfplotsset{
%        table/search path={..},
%    }

\usepackage[capitalize]{cleveref}
\usepackage{refcount}
%\usepackage{subcaption}

\usepackage[inline]{enumitem}
\usepackage{algorithm}
\usepackage{algpseudocode}


% new float style to add vspace before algorithm (fix top margin)
% https://tex.stackexchange.com/a/327290
\makeatletter
\newcommand\fs@spaceruled{\def\@fs@cfont{\bfseries}\let\@fs@capt\floatc@ruled
  \def\@fs@pre{\vspace{.05in}\hrule height.8pt depth0pt \kern2pt}%
  \def\@fs@post{\kern2pt\hrule\relax}%
  \def\@fs@mid{\kern2pt\hrule\kern2pt}%
  \let\@fs@iftopcapt\iftrue}
\makeatother

\usepackage{glossaries}
\usepackage{ifthen}
\usepackage[noadjust]{cite}
\usepackage{multibib}

%\usepackage{subcaption}

%\usepackage[notref,notcite]{showkeys}
\usepackage{comment}
\usepackage{todonotes}
\let\legacytodo\todo
\newcommand{\ruggedtodo}[2][]{\tikzexternaldisable\legacytodo[#1]{#2}\tikzexternalenable}
\renewcommand{\todo}[1]{\ruggedtodo[inline]{#1}}


%\usepackage[final,bookmarksnumbered=true,pdfborder={0 0 0}]{hyperref}

\bibliographystyle{IEEEtran}

\glsenableentrycount
\makeglossaries

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\pgfsetlayers{background,main}

\usetikzlibrary{external}
%\tikzexternalize[prefix=figcache/paper-]
%\tikzexternalize[prefix=figcache/paper-,mode=list and make]

%\pgfkeys{/pgfplots/.cd,
%	hk/.style={blue,mark=*},
%	snd/.style={red,mark=square*},
%	ian/.style={brown!60!black,mark=triangle*},
%}
\begin{document}


\tikzset{circles/.style={mark=*, fill=white, mark size=6pt}}
\tdplotsetmaincoords{70}{165}
\definecolor{beaublue}{rgb}{0.74, 0.83, 0.9}
\definecolor{lightblue}{rgb}{0.68, 0.85, 0.9}
	\definecolor{lightcornflowerblue}{rgb}{0.6, 0.81, 0.93}
 \definecolor{paleaqua}{rgb}{0.74, 0.83, 0.9}
%http://latexcolor.com/
\begin{tikzpicture}[tdplot_main_coords, scale = 5]
  \pgfmathsetmacro{\O}{45} % right ascension of 
  \pgfmathsetmacro{\i}{50} % inclination [deg]
  \pgfmathsetmacro{\rsmall}{0.7} % radius Earth
 \pgfmathsetmacro{\r}{0.8} % radius Earth
\pgfmathsetmacro{\s}{\r+3} 
\pgfmathsetmacro{\numCircles}{5} 
\pgfmathsetmacro{\radiussat}{3pt}
\pgfmathsetmacro{\distanglesat}{35}

\filldraw[fill=paleaqua, draw =black, line width=0.15mm] (0,0,0) circle (0.7 cm);
\coordinate (P1) at (180:\rsmall+0.02);%
%\filldraw[red] (P1) circle (3pt);
\coordinate (P2) at (340:\rsmall);
%\filldraw[red] (P2) circle (3pt);

\draw[black, line width=0.45mm] (P1) -- (P2) node [xshift=3.5cm, yshift=-0.15cm]  {\small{Equator}};




\def\thetaStart{-127}
\def\thetaEnd{103}
\tdplotsetrotatedcoords{0}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{37}
\def\thetaEnd{267}
\tdplotsetrotatedcoords{150}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}



\def\thetaStart{35}
\def\thetaEnd{275}
\tdplotsetrotatedcoords{20}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
\coordinate (P3) at (113:4.3);
%\filldraw[red] (P3) circle (3pt);

\coordinate (P4) at (113:4.7);
%\filldraw[red] (P4) circle (3pt);

\draw[black, line width=0.65mm] (P3) -- (P4) node [xshift=3.5cm, yshift=-0.1cm]  {};



\coordinate (P5) at (-67:4.3);
%\filldraw[red] (P5) circle (3pt);

\coordinate (P6) at (-67:4.7);
%\filldraw[red] (P6) circle (3pt);

\draw[black, line width=0.65mm] (P5) -- (P6) node [xshift=3.5cm, yshift=-0.1cm]  {};

   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, line width=0.35mm] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-135}
\def\thetaEnd{104}
\tdplotsetrotatedcoords{130}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-194}
\def\thetaEnd{74}
\tdplotsetrotatedcoords{255}{\i+25}{60}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,6}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      } 
   \end{scope}



\end{tikzpicture}
\end{document}

==> images/Acc_train_time_schedule.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[
yminorgrids = true, 
legend entries = { \small{with proposed scheduling}, \small{without scheduling\text{,} $I=2$}, \small{without scheduling\text{,} $I=8$},\small{without scheduling\text{,} $I=10$},},
xlabel={\small{Time [h]}},
xlabel style={text width=0.8cm}, 
xlabel={\centering{\small{Time~[hour]}}},
ylabel={Test Accuracy},
grid=major,
grid=minor,
xmin = -0.05,
xmax = 130,
ymin = 0,
ymax = 0.7,
grid = major,
width=1*\axisdefaultwidth,
height=1*\axisdefaultheight,
legend cell align=left,
legend pos=south east,
]

\addplot[color=red,line width=1.1pt] table [x=Timing_with_schedule, y=Acc_with_schedule, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=blue,line width=1.1pt] table [x=Timing_without_schedule_1, y=Acc_without_schedule_1, col sep=comma] {images/Schedule_training_epoch.csv};

%\addplot[color=green,line width=1.1pt] table [x=Timing_without_schedule_5, y=Acc_without_schedule_5, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=black,line width=1.1pt] table [x=Timing_without_schedule_8, y=Acc_without_schedule_8, col sep=comma] {images/Schedule_training_epoch.csv};

\addplot[color=orange,line width=1.1pt] table [x=Timing_without_schedule_10, y=Acc_without_schedule_10, col sep=comma] {images/Schedule_training_epoch.csv};


\end{axis}
\end{tikzpicture}




==> images/FedISL_FedNonISL_MNIST_NonIID2.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[
yminorgrids = true, 
%legend entries = {FedISL\text{,} PS(LEO), FedNonISL\text{,} PS(LEO), FedISL\text{,} PS(Bremen), FedNonISL\text{,} PS(Bremen), %},
%xlabel={\small{Time [h]}},
xlabel style={text width=0.8cm}, 
xlabel={\centering{\small{Time~[h] \\ {a)~\small{MNIST~dataset}}}}},
ylabel={Test Accuracy},
grid=major,
grid=minor,
xmin = -0.05,
xmax = 15,
ymin = 0,
ymax = 0.93,
grid = major,
width=1*\axisdefaultwidth,
height=1*\axisdefaultheight,
legend cell align=left,
%legend style={at={(1, -0.5)},anchor=left},
%legend style={at={(1.02,0.5)},anchor=west},
%legend cell align={left},
%legend pos=outer north east,
%legend pos=south east,
%legend cell align=left,
%legend style={font=\small}
]

%    \begin{axis}[%
%      legend columns = 3,
%      transpose legend,
%    ]
%https://tex.stackexchange.com/questions/518937/pgfplots-transposed-legend-with-empty-legend-entries

\addplot[color=blue,line width=1.1pt] table [x=Time_FedISL_Sync_MEO, y=Acc_FedISL_Sync_MEO, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=blue,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_MEO, y=Acc_FedNonISL_Sync_MEO, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!40!green,line width=1.1pt] table [x=Time_FedISL_Sync_Bremen, y=Acc_FedISL_Sync_Bremen, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!40!green,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_Bremen, y=Acc_FedNonISL_Sync_Bremen, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID.csv};

\addplot[color=black!20!red,line width=1.3pt] table [x=Time_FedISL_Sync_Bremen_walker_star, y=Acc_FedISL_Sync_Bremen_walker_star, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID_walker_star.csv};

\addplot[color=black!20!red,line width=1.3pt, dashed] table [x=Time_FedNonISL_Sync_Bremen_walker_star, y=Acc_FedNonISL_Sync_Bremen_walker_star, col sep=comma] {images/FedISL_FedNonISL_MNIST_NonIID_walker_star.csv};



\end{axis}
\end{tikzpicture}




==> images/Schedule_training_epoch.csv <==
,Acc_without_schedule_1,Timing_without_schedule_1,Acc_with_schedule,Timing_with_schedule,Acc_without_schedule_5,Timing_without_schedule_5,Acc_without_schedule_8,Timing_without_schedule_8,Acc_without_schedule_10,Timing_without_schedule_10
0,0.1055,0.0,0.1056,0.0,0.1055,0.0,0.1055,0.0,0.1055,0.0
1,0.1055,12.241941160670182,0.1056,8.52425524107689,0.1055,12.524255241076888,0.1055,16.963330048856704,0.1055,17.52425524107689
2,0.2365,12.241951160670181,0.23,8.52426524107689,0.2616,12.524265241076888,0.2773,16.963340048856704,0.2888,17.52426524107689
3,0.2365,23.68342190414181,0.23,17.963421905393773,0.2616,26.68342190414181,0.2773,34.40981079688482,0.2888,36.40981079688482
4,0.2625,23.68343190414181,0.3432,17.963431905393772,0.344,26.68343190414181,0.3704,34.40982079688482,0.3988,36.40982079688482
5,0.2625,33.339255241076884,0.3432,27.409810796884823,0.344,41.05703301789165,0.3704,50.22277449457828,0.3988,55.4973107930307
6,0.3381,33.33926524107689,0.4022,27.409820796884823,0.4121,41.05704301789165,0.4564,50.222784494578285,0.485,55.4973207930307
7,0.3381,45.49721893716134,0.4022,37.05703301789165,0.4121,55.22286635244038,0.4564,67.87203301789165,0.485,74.59092190539377
8,0.3825,45.497228937161346,0.4486,37.05704301789165,0.4627,55.22287635244038,0.5112,67.87204301789166,0.5341,74.59093190539377
9,0.3825,57.154533018854664,0.4486,46.4973107930307,0.4627,69.59092190539377,0.5112,83.68749671622574,0.5341,93.68758857344721
10,0.4057,57.15454301885467,0.5044,46.4973207930307,0.5001,69.59093190539377,0.5482,83.68750671622574,0.5736,93.68759857344722
11,0.4057,69.31166338160578,0.5044,56.154533018854664,0.5001,83.96981079663246,0.5482,101.1259219041418,0.5736,112.58647746329912
12,0.4395,69.31167338160579,0.5148,56.15454301885467,0.5223,83.96982079663246,0.5738,101.12593190414181,0.5929,112.58648746329912
13,0.4395,80.96981079663246,0.5148,65.59092190539377,0.5223,98.1259219041418,0.5738,116.94166338160579,0.5929,131.66342190799597
14,0.4498,80.96982079663246,0.5503,65.59093190539377,0.5495,98.12593190414181,0.5997,116.9416733816058,0.6161,131.66343190799597
15,0.4498,93.12583004827246,0.5503,75.03592190799594,0.5495,112.50231079566944,0.5997,134.39453301885467,0.6161,131.66344190799597
16,0.4587,93.12584004827247,0.565,75.03593190799594,0.5674,112.50232079566945,0.6153,134.39454301885468,,
17,0.4587,104.58647746329912,0.565,84.68758857344721,0.5674,126.66342190799597,0.6153,134.39455301885468,,
18,0.4838,104.58648746329912,0.5765,84.68759857344722,0.5859,126.66343190799597,,,,
19,0.4838,114.22147746094934,0.5765,94.1259219041418,0.5859,141.0359219053938,,,,
20,0.4921,114.22148746094935,0.5915,94.12593190414181,0.5923,141.0359319053938,,,,
21,0.4921,126.39444116114201,0.5915,103.58647746329912,0.5923,141.0359419053938,,,,
22,0.5076,126.39445116114202,0.595,103.58648746329912,,,,,,
23,0.5076,138.0359219053938,0.595,113.22147746094934,,,,,,
24,0.5207,138.0359319053938,0.615,113.22148746094935,,,,,,
25,0.5207,138.0359419053938,0.615,122.66342190799597,,,,,,
26,,,0.625,122.66343190799597,,,,,,
27,,,0.625,132.317866351225,,,,,,
28,,,0.6275,132.317876351225,,,,,,
29,,,0.6275,141.75536634858625,,,,,,
30,,,0.6395,141.75537634858625,,,,,,
31,,,0.6395,141.75538634858626,,,,,,


==> images/scheduler_framework.tikz <==
\begin{tikzpicture}

\draw (0,0) rectangle (0.5,0.5);

\end{tikzpicture}

==> images/statistic_visiting_numbers.tikz <==
%\tikzpicturedependsonfile{images/FedISL_FedNonISL_MNIST_NonIID.csv}
\begin{tikzpicture}
\begin{axis}[


\draw (1,0) -- (0,0) -- (0,1);

\end{axis}
\end{tikzpicture}




==> images/system_model.tikz <==
\documentclass{standalone}
\usepackage[dvipsnames,svgnames,usenames]{xcolor}
\usepackage{tikz}
\usepackage{pgfplots}
\usepackage{bm}

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\usepackage{fontawesome5}

\usetikzlibrary{spy}
\usetikzlibrary{arrows.meta}
\pgfdeclarelayer{background}
\pgfsetlayers{background,main}


\usepackage{physics}    %for derivation
\usepackage{xspace}
\usepackage{todonotes}
\usetikzlibrary{trees}
\usepackage{tikz}
\usetikzlibrary{backgrounds}

\usepackage{pgfplots}
\usepgflibrary{plotmarks} 
\usepgfplotslibrary{colorbrewer}
\usepgfplotslibrary{external}
\usetikzlibrary{decorations.text}
\usepackage{etoolbox}
\usepackage{varwidth}
\usepackage{tikz-3dplot}

\usepackage{subfig}

%\usepackage{pgfplots}
%\begin{document}
%\title{On-Board Communication Efficient Federated Learning for Dense LEO Constellations}
%\author{Nasrin Razmi, Bho Matthiesen, Armin Dekorsy, and Petar Popovski}




%\markboth{Journal of \LaTeX\ Class Files,~Vol.~18, No.~9, September~2020}%
%{How to Use the IEEEtran \LaTeX \ Templates}



%\usepackage[english]{babel} fucks up captions!
\usepackage{shellesc}

\usepackage{etex}


\usepackage{relsize}

\usepackage{array}
\usepackage{booktabs,tabularx}
\usepackage{multirow}


\usepackage[T1]{fontenc}
\usepackage{textcomp}
\usepackage[utf8]{inputenc}
\usepackage[final]{microtype}
\usepackage{icomma}
\usepackage{xspace}


\usepackage{mathtools} 
\usepackage{dsfont}
\usepackage{mathrsfs}
\usepackage{accents}
\usepackage{empheq}
\usepackage{nccmath}
\usepackage{balance}

\usepackage{color}
\usepackage{calc}
\usepackage{tikz}
\usepackage{pgfplots,pgfplotstable}

\usepackage{pdftexcmds}
\makeatletter
\newcommand{\strequal}[2]{\pdf@strcmp{#1}{#2}==0}
\makeatother

%\pgfplotsset{
%        table/search path={..},
%    }

\usepackage[capitalize]{cleveref}
\usepackage{refcount}
%\usepackage{subcaption}

\usepackage[inline]{enumitem}
\usepackage{algorithm}
\usepackage{algpseudocode}


% new float style to add vspace before algorithm (fix top margin)
% https://tex.stackexchange.com/a/327290
\makeatletter
\newcommand\fs@spaceruled{\def\@fs@cfont{\bfseries}\let\@fs@capt\floatc@ruled
  \def\@fs@pre{\vspace{.05in}\hrule height.8pt depth0pt \kern2pt}%
  \def\@fs@post{\kern2pt\hrule\relax}%
  \def\@fs@mid{\kern2pt\hrule\kern2pt}%
  \let\@fs@iftopcapt\iftrue}
\makeatother

\usepackage{glossaries}
\usepackage{ifthen}
\usepackage[noadjust]{cite}
\usepackage{multibib}

%\usepackage{subcaption}

%\usepackage[notref,notcite]{showkeys}
\usepackage{comment}
\usepackage{todonotes}
\let\legacytodo\todo
\newcommand{\ruggedtodo}[2][]{\tikzexternaldisable\legacytodo[#1]{#2}\tikzexternalenable}
\renewcommand{\todo}[1]{\ruggedtodo[inline]{#1}}


%\usepackage[final,bookmarksnumbered=true,pdfborder={0 0 0}]{hyperref}

\bibliographystyle{IEEEtran}

\glsenableentrycount
\makeglossaries

\usetikzlibrary{positioning}
\usetikzlibrary{calc}
\usetikzlibrary{math}
\usetikzlibrary{fit}
\usetikzlibrary{intersections}
\usetikzlibrary{decorations.pathreplacing}
\usetikzlibrary{decorations.markings}
\usetikzlibrary{3d,angles}
\pgfsetlayers{background,main}

\usetikzlibrary{external}
%\tikzexternalize[prefix=figcache/paper-]
%\tikzexternalize[prefix=figcache/paper-,mode=list and make]

%\pgfkeys{/pgfplots/.cd,
%	hk/.style={blue,mark=*},
%	snd/.style={red,mark=square*},
%	ian/.style={brown!60!black,mark=triangle*},
%}
\begin{document}


\tikzset{circles/.style={mark=*, fill=white, mark size=6pt}}
\tdplotsetmaincoords{70}{165}
\definecolor{beaublue}{rgb}{0.74, 0.83, 0.9}
\definecolor{lightblue}{rgb}{0.68, 0.85, 0.9}
	\definecolor{lightcornflowerblue}{rgb}{0.6, 0.81, 0.93}
 \definecolor{paleaqua}{rgb}{0.74, 0.83, 0.9}
%http://latexcolor.com/
\begin{tikzpicture}[tdplot_main_coords, scale = 5]
  \pgfmathsetmacro{\O}{45} % right ascension of 
  \pgfmathsetmacro{\i}{50} % inclination [deg]
  \pgfmathsetmacro{\rsmall}{0.7} % radius Earth
 \pgfmathsetmacro{\r}{0.8} % radius Earth
\pgfmathsetmacro{\s}{\r+3} 
\pgfmathsetmacro{\numCircles}{5} 
\pgfmathsetmacro{\radiussat}{3pt}
\pgfmathsetmacro{\distanglesat}{35}

\filldraw[fill=paleaqua, draw =black, line width=0.15mm] (0,0,0) circle (0.7 cm);
\coordinate (P1) at (180:\rsmall+0.02);%
%\filldraw[red] (P1) circle (3pt);
\coordinate (P2) at (340:\rsmall);
%\filldraw[red] (P2) circle (3pt);

\draw[black, line width=0.45mm] (P1) -- (P2) node [xshift=3.5cm, yshift=-0.15cm]  {\small{Equator}};




\def\thetaStart{-127}
\def\thetaEnd{103}
\tdplotsetrotatedcoords{0}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{37}
\def\thetaEnd{267}
\tdplotsetrotatedcoords{150}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}



\def\thetaStart{35}
\def\thetaEnd{275}
\tdplotsetrotatedcoords{20}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
\coordinate (P3) at (113:4.3);
%\filldraw[red] (P3) circle (3pt);

\coordinate (P4) at (113:4.7);
%\filldraw[red] (P4) circle (3pt);

\draw[black, line width=0.65mm] (P3) -- (P4) node [xshift=3.5cm, yshift=-0.1cm]  {};



\coordinate (P5) at (-67:4.3);
%\filldraw[red] (P5) circle (3pt);

\coordinate (P6) at (-67:4.7);
%\filldraw[red] (P6) circle (3pt);

\draw[black, line width=0.65mm] (P5) -- (P6) node [xshift=3.5cm, yshift=-0.1cm]  {};

   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, line width=0.35mm] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-135}
\def\thetaEnd{104}
\tdplotsetrotatedcoords{130}{\i}{110}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,\numCircles}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      }
   \end{scope}


\def\thetaStart{-194}
\def\thetaEnd{74}
\tdplotsetrotatedcoords{255}{\i+25}{60}
 \begin{scope}[tdplot_rotated_coords, black, scale=.2]
\tdplotdrawarc[]{(0,0,0)}{\s}{\thetaStart}{\thetaEnd}{}{}
   \foreach \y in {1,2,...,6}{
      \coordinate (P) at (\thetaStart  + \y * \distanglesat:\s);
      \filldraw[fill=white, draw= black, thick] (P) circle (3pt);
      } 
   \end{scope}



\end{tikzpicture}
\end{document}
